Joint Learning of Panel VAR models with Low Rank and Sparse Structure

Panel vector auto-regressive (VAR) models are widely used to capture the dynamics of multivariate time series across different subpopulations, where each subpopulation shares a common set of variables. In this work, we propose a panel VAR model with a shared low-rank structure, modulated by subpopulation-specific weights, and complemented by idiosyncratic sparse components. To ensure parameter identifiability, we impose structural constraints that lead to a nonsmooth, nonconvex optimization problem. We develop a multi-block Alternating Direction Method of Multipliers (ADMM) algorithm for parameter estimation and establish its convergence under mild regularity conditions. Furthermore, we derive consistency guarantees for the proposed estimators under high-dimensional scaling. The effectiveness of the proposed modeling framework and estimators is demonstrated through experiments on both synthetic data and a real-world neuroscience data set.

==> data/W_AB_PC.csv <==
PC1,PC2,PC3,Subject,Condition,gender,meta
3.233878421053294,0.8555988199920949,0.009909477846937478,S1,EO,m,EOm
2.456845768733332,-0.28953869831562035,0.1448682572830438,S2,EO,f,EOf
2.1562244578441683,0.31524386933056814,0.03341667175660142,S3,EO,f,EOf
-0.057462448183116716,0.12371961336065132,0.5775284303144906,S4,EO,f,EOf
0.4695509771015214,-0.1630278955585261,0.02184838291592099,S5,EO,f,EOf
0.8096933604497575,-1.2363253502230556,-0.2666947670038905,S6,EO,f,EOf
-4.615316144237941,0.20314847252930596,-0.8270983115303451,S7,EO,f,EOf
2.957421489044254,3.270368057487205e-4,-0.5055303833052405,S8,EO,m,EOm
1.6982408417253796,-0.3331764126254216,0.4075108871131945,S9,EO,f,EOf
0.2526893802357515,0.1944482968962706,0.09809046268496993,S10,EO,f,EOf
-1.1861326225902056,0.11658173617508416,0.026150166700236493,S11,EO,m,EOm
-4.474652076017633,-0.6612748991488447,-0.1504876458886485,S12,EO,m,EOm
3.103749513204532,-0.6760526188752407,-0.25996019151165645,S13,EO,m,EOm
0.2539392348220107,-1.0050907897663441,-0.09324722060415577,S14,EO,m,EOm
2.1539081013508725,0.19234374193053524,-0.21520957235647714,S15,EO,f,EOf
-3.84818805011832,-0.9905945390429831,-0.19139282588215772,S16,EO,m,EOm
1.930579437249598,-0.7872219245614195,-0.14588279258296713,S17,EO,m,EOm
0.7004254363062236,-0.07562231298807165,0.13468213443321808,S18,EO,f,EOf
2.5838338130574026,-0.7979737333213831,-0.13692278780042513,S19,EO,f,EOf
1.7140469239298362,-0.5459802065324915,0.02466632140590419,S20,EO,m,EOm
2.798526585377734,0.07165395520673129,0.2814264611257273,S21,EO,m,EOm
1.499129796192954,-0.05151465005395542,0.5217823544626139,S22,EO,m,EOm
5.48310722568608,1.2321316384385428,-1.0426976831906578,S23,EC,m,ECm
1.544406110027066,-0.3639561972627141,0.35505135054642684,S24,EC,f,ECf
-0.2427324721306683,0.6751468265602101,-0.477903279422822,S25,EC,f,ECf
0.7519002855187494,1.2131780865433008,0.675081080495605,S26,EC,f,ECf
-6.46736372550583,-1.3657585798680305,-0.6961625383941978,S27,EC,f,ECf
1.0725467271664033,-0.6314258724285662,0.6314796595093477,S28,EC,f,ECf
-5.685055533021712,1.2070588702262421,-1.4287088131630865,S29,EC,f,ECf
-0.38465442665964816,1.1688085119778215,1.2178552979908726,S30,EC,m,ECm
0.690525498587139,0.5049494871623167,0.6369022133611039,S31,EC,f,ECf
-0.5966221691275092,0.5554606498533886,0.41018698218596805,S32,EC,f,ECf
-3.6543775211736853,2.129824486013146,-0.30250848989484813,S33,EC,m,ECm
-2.887573833726238,-0.2830969986406446,-0.39715251090012277,S34,EC,m,ECm
4.810829933276697,0.686690791433848,-0.8021776862157768,S35,EC,m,ECm
1.5070626232023432,-0.9402696368777014,-0.32998238375817396,S36,EC,m,ECm
-0.01446755205280938,0.24568383009349726,0.08655168996807742,S37,EC,f,ECf
-3.8665352950634584,-1.3559376336951707,0.029595436196942763,S38,EC,m,ECm
1.4284408325257856,-1.1029983031608361,0.05297385740660797,S39,EC,m,ECm
-5.210674344188247,-0.10744714587522312,1.5267297487790392,S40,EC,f,ECf
0.5302933684665159,-0.2675177259363848,-0.049346138300370775,S41,EC,f,ECf
-3.7628197723245265,1.2650891185659365,1.431031656529864,S42,EC,m,ECm
-2.0459768545040604,1.1929122188496477,-1.2329020983727068,S43,EC,m,ECm
0.40880869849021123,-0.11819793318625618,0.21664913906601385,S44,EC,m,ECm


==> data/W_RD_PC.csv <==
PC1,PC2,PC3,Subject,Condition,gender,meta
0.29532530125971,0.49570146031647466,-0.17296931770633364,S1,EO,m,EOm
1.3980314567935228,0.18572567628703435,-0.17882691488187302,S2,EO,f,EOf
-0.05907624536302736,-0.5228552358951208,-0.3284934492796694,S3,EO,f,EOf
0.8261564806537505,0.029090191749140168,0.03220240922296023,S4,EO,f,EOf
-1.2095334712245376,-0.21445147261096476,0.20076452001550996,S5,EO,f,EOf
-0.9780085401205034,-0.43118460708365025,-0.5868289374433835,S6,EO,f,EOf
-2.616215185564773,0.41517746818801454,-0.23750311998723272,S7,EO,f,EOf
1.3567093755512836,0.12077108584210786,-0.003576316681054041,S8,EO,m,EOm
1.48946333500266,-0.18251594564711882,-0.05195841462810142,S9,EO,f,EOf
-1.0581785918150663,0.3969294242081096,0.3507227642589212,S10,EO,f,EOf
-1.1409700049870477,-0.3019191369478691,0.0542698598813422,S11,EO,m,EOm
0.6180837171556144,-0.15515389119143153,0.06038812615178679,S12,EO,m,EOm
2.17483245783247,-0.059561971052752426,-0.19496011001534994,S13,EO,m,EOm
-0.23775779027664815,-0.5872624208865374,0.2832558724912374,S14,EO,m,EOm
0.28348852812797337,-0.03585926165989954,-0.05593083812332493,S15,EO,f,EOf
0.09581529977762598,-0.30520375223582946,0.1308678505244405,S16,EO,m,EOm
1.8974697655823514,-0.10393665893517623,-0.15937307440977794,S17,EO,m,EOm
-0.8406549704265489,0.38680526599326287,-0.11235465216671046,S18,EO,f,EOf
-0.19886165085800245,0.009722059376155886,0.22356190468547493,S19,EO,f,EOf
0.14337885862844885,-0.2342243029710725,0.08895612602170715,S20,EO,m,EOm
0.10683192688616847,-0.32014479710125754,0.1136632195871774,S21,EO,m,EOm
-0.8946101222691178,-0.2797985113235969,-0.42457692562733523,S22,EO,m,EOm
1.1620338894502664,0.4431529524650159,0.059834774954862446,S23,EC,m,ECm
0.8440446730316221,0.16025734490968324,0.06754707332253437,S24,EC,f,ECf
-0.5479174623261063,-0.2471019811446532,-0.06566013747776016,S25,EC,f,ECf
0.9465299719429299,0.1712086373700085,0.14291883376454556,S26,EC,f,ECf
-1.0845159565205227,-0.09607203501058567,-0.1148208415951105,S27,EC,f,ECf
-0.9601722494060271,-0.2537516327424283,-0.08825362265055398,S28,EC,f,ECf
-3.249647573460507,0.4709070535346778,0.26433537455515155,S29,EC,f,ECf
0.9136819289091623,0.15476798988396098,0.2132019174478986,S30,EC,m,ECm
0.5803516429846581,-0.3447115764960641,0.4214220622295194,S31,EC,f,ECf
-1.2440392402580744,0.2984830398018778,0.11536850562947959,S32,EC,f,ECf
-1.823604522341857,-0.44120617430868053,0.1869666493158282,S33,EC,m,ECm
0.771130132083163,0.07842534400672213,0.08674190257929233,S34,EC,m,ECm
1.47527912204371,0.4235633549037831,-0.08930857041834335,S35,EC,m,ECm
0.17819463656767162,-0.748999928738937,0.3505481724292207,S36,EC,m,ECm
0.32772664340943103,0.12820502147280274,-0.328561176696152,S37,EC,f,ECf
-0.1314134576409603,-0.49355362436148204,0.12186687291138032,S38,EC,m,ECm
1.7749066115478382,-0.04448418275304267,-0.09390803409948327,S39,EC,m,ECm
-0.4561394692638078,0.28161345766633683,0.1786446517545159,S40,EC,f,ECf
0.17220932590162633,0.05559117235092566,0.042325070260534066,S41,EC,f,ECf
-0.022788601829441077,0.9102115031472257,0.20313954203853554,S42,EC,m,ECm
0.1681872628365444,0.7043327765530735,0.008851136338863353,S43,EC,m,ECm
-1.245757238007626,0.08331082107175669,-0.7145007384851708,S44,EC,m,ECm


==> data/mixture_pca.csv <==
PC1,PC2,PC3,Label,intLabel
-0.5195108242076175,-0.5908103660105142,0.1963952040401062,Cluster 1,1
-0.55253974649561155,-0.567574128052614,0.1900973990888955,Cluster 1,1
-0.5491612852289149,-0.6043680300798155,0.13043706512186148,Cluster 1,1
-0.5576605802662935,-0.5965312973394022,0.16138304160274958,Cluster 1,1
-0.52962254620002025,-0.5716054436970676,0.12599188253741134,Cluster 1,1
1.3693573297155663,-0.10634026147633431,-0.05025545343809773,Cluster 2,2
1.3056714398492513,-0.10640517837974536,-0.02392598406157393,Cluster 2,2
1.363209937924134,-0.1486815081279403,-0.020380959629627528,Cluster 2,2
1.348260375239514,-0.13153435438370484,-0.04405879295018775,Cluster 2,2
1.3494821812065854,-0.14482296558114047,-0.013323251848111888,Cluster 2,2
0.2235540932687268,1.0498519497927465,-0.10671500607761292,Isolate 1,3
-1.0304284629679972,-0.5270353884953672,-0.819283508922409,Isolate 2,4
-0.7049372091069798,0.5046276399133182,0.06260972759011962,Singular S,5
-0.7051394824453654,0.49534286513187537,0.05003012926900183,Singular S,5
-0.7244385334728877,0.4512762355739466,0.06875971922991371,Singular S,5
-0.6603788495918733,0.5480547646562477,0.07368088744988734,Singular S,5
-0.1282605627085165,0.26873059140993205,0.0047619731981922465,Singular W,6
-0.08328658869076706,0.2544435313863148,0.0023088786020051995,Singular W,6
-0.11969844203610243,0.26266327046985527,-0.0023874546289309184,Singular W,6
-0.09447224378483099,0.26071807328940994,0.013874503826407755,Singular W,6


==> data/mixture_pca_1023.csv <==
PC1,PC2,PC3,Label,intLabel
-0.25251615825630613,-0.542525305619409,-0.16707665836573446,Cluster 1,1
-0.24564062050659455,-0.5487806499703637,-0.14592572599138,Cluster 1,1
-0.23144817644667923,-0.5488505122482481,-0.11026045916050439,Cluster 1,1
-0.22760958956599223,-0.5641152284992491,-0.13322323882147213,Cluster 1,1
-0.21775931440206278,-0.5334519711970394,-0.12004404400679489,Cluster 1,1
-1.2681877310464702,0.268131818963924,-0.00699082600679838,Cluster 2,2
-1.2417458223944728,0.2662361696552995,-0.03181415381612497,Cluster 2,2
-1.2801672862804487,0.26390553112386905,-0.03574540208171901,Cluster 2,2
-1.3085393712228062,0.24054017627808924,-0.020463813271547476,Cluster 2,2
-1.2691368964877925,0.2612386332558003,-0.02792365596959319,Cluster 2,2
-0.2305022814362145,0.769033743339587,0.1267220226802657,Isolate 1,3
0.11220335224688531,-0.630449009962519,0.6873505874895742,Isolate 2,4
2.188388487736767,0.1633607205013846,-0.04069599604971434,Singular S,5
2.173809809746979,0.1662839527813645,-0.01308039066075116,Singular S,5
2.177381797039489,0.130861993717594,-0.053625176789398724,Singular S,5
2.171240889275122,0.19565353984396805,-0.043477877454011854,Singular S,5
-0.23710956176447953,0.1511884359876792,0.03755103239098307,Singular W,6
-0.28654464526174905,0.17049177538782825,0.03764998484180609,Singular W,6
-0.25486716620549626,0.15398631764495022,0.03881327350417128,Singular W,6
-0.27124971476767606,0.1672598690154905,0.02226051753874442,Singular W,6


==> data/mixture_pca_highD_1024.csv <==
PC1,PC2,PC3,Label,intLabel
0.4156292955906814,0.22937622005423988,0.06767077143652853,Cluster 1,1
0.4052374272518516,0.19424336447242435,0.03390597693423629,Cluster 1,1
0.4364403768186304,0.21036656360246886,0.06537157143345276,Cluster 1,1
0.4524771123991258,0.20382400547422425,0.052601146821753125,Cluster 1,1
0.42398048841590563,0.20251605391999825,0.043747137590292945,Cluster 1,1
0.4208842164746707,0.21009026283300986,0.030981494881717815,Cluster 1,1
0.4205095998384401,0.22488576930280335,0.0676932899412421,Cluster 1,1
0.4458942501547502,0.2154939890711675,0.054872906259016405,Cluster 1,1
0.43378042629208563,0.23655235165779503,0.07054004536531179,Cluster 1,1
0.42394496823233024,0.2326434780483764,0.05234536723761514,Cluster 1,1
0.4299154198933184,0.23882436931807333,0.043558215346705065,Cluster 1,1
0.42379972447136116,0.20062175789971148,0.030620226992004704,Cluster 1,1
0.43420181935961677,0.22531903283016227,0.03949182033992821,Cluster 1,1
0.39777772155385505,0.22256515640923513,0.016868869255320426,Cluster 1,1
0.4201475885345809,0.21777718558086206,0.05549558744343411,Cluster 1,1
0.4487403487495347,0.2044719916246121,0.0351236196167547,Cluster 1,1
0.4274552418249924,0.21341125197631863,0.04950239596673233,Cluster 1,1
0.414355492509627,0.2114733089917511,0.037485777467699766,Cluster 1,1
0.43030180642539273,0.22306509024602836,0.057804480712007375,Cluster 1,1
0.47485809438455556,-0.2292046195300079,0.028190064031026578,Cluster 2,2
0.46089578065388165,-0.2289845856725543,0.011166514217528165,Cluster 2,2
0.4613793484812483,-0.22494927388470626,0.02335469012569609,Cluster 2,2
0.4799854930467796,-0.20609911584613583,0.0268834124845713,Cluster 2,2
0.49153422805312164,-0.19832163768872824,0.02841442390262051,Cluster 2,2
0.5000671040393652,-0.19000973158615972,0.05383609639115305,Cluster 2,2
0.48691253235002496,-0.1930294052690471,0.04163901044774969,Cluster 2,2
0.5013863795274405,-0.17348432388306192,0.04365751987077263,Cluster 2,2
0.4748761924629062,-0.21693775206515098,0.018486418494742196,Cluster 2,2
0.4920597375732103,-0.24348096908516328,-0.001792198993384956,Cluster 2,2
0.4908558248714562,-0.20559148667325902,0.04202004053295611,Cluster 2,2
0.4900373009207423,-0.21259297703633834,0.05395010350581159,Cluster 2,2
0.47079913753833974,-0.2237711437922374,0.028800390547692845,Cluster 2,2
0.4641080928365971,-0.22255501371625527,0.02756418405028083,Cluster 2,2
0.47491186768702626,-0.2361104499147737,0.05730339035570446,Cluster 2,2
0.47097886764145314,-0.21797998274983724,0.01948201284427121,Cluster 2,2
0.48707352624948597,-0.21961005715322957,0.01665290250029372,Cluster 2,2
0.4906021556425698,-0.1933810021298074,0.016110966589167143,Cluster 2,2
0.4799494818189243,-0.20991432610401156,0.026172934332632854,Cluster 2,2
0.7194834721377075,0.26454221136100453,-0.5326267093867754,Isolate 1,3
0.7089955288608432,-0.3404452706498246,-0.19879271218215028,Isolate 2,4
-4.226888150705794,-0.005957904346592928,-0.018253692653271175,Singular S,5
-4.221043026726044,-0.014515658391633452,0.002978526240083379,Singular S,5
-4.207808631423924,-0.005018959385915768,-0.019745939813841318,Singular S,5
-4.216978032961985,-0.01574925443075298,-0.01272904000639552,Singular S,5
-4.216280887717,-0.00923651878537082,8.884534850931991e-4,Singular S,5
0.4700799615841285,0.03142765483558878,-0.12475911313547852,Singular W,6
0.47737593653732413,0.007609206755004779,-0.14064855400565046,Singular W,6
0.4885151316257974,0.02631796038121828,-0.14107416656866112,Singular W,6
0.4851918427824979,-0.01396609669861244,-0.13957284830895936,Singular W,6
0.49061238543656904,0.003479279823089384,-0.1432377809370329,Singular W,6

